Learning to Predict Robot Keypoints Using Artificially Generated Images

This work considers robot keypoint estimation on color images as a supervised machine learning task. We propose the use of probabilistically created renderings to overcome the lack of labeled real images. Rather than sampling from stationary distributions, our approach introduces a feedback mechanism that constantly adapts probability distributions according to current training progress. Initial results show, our approach achieves near-human-level accuracy on real images. Additionally, we demonstrate that feedback leads to fewer required training steps, while maintaining the same model quality on synthetic data sets.

==> figures/control/mean_pixel_dist_with_control.csv <==
,y1,y2,std1,std2
0,72.41314346132856,61.75370702374436,23.395793819103982,25.095834344780776
1,57.954525898139,53.17320788131238,48.04718482182279,34.86619683705946
2,49.00016862003114,49.896131468823484,20.97309361283206,27.538716757612566
3,38.4348602814229,36.98925851264511,8.265201243951347,16.33347465713482
4,43.47774900871225,38.112408425026025,9.158241573486855,19.706193748356096
5,37.35157977146889,40.03596297021952,16.76424780047994,12.720582548688029
6,51.72248280672793,16.443347405614908,35.100638449133946,8.44971388048367
7,23.179395071596886,22.705940214480876,5.284139958376893,10.035629439903829
8,27.09693402935097,25.17857078162044,9.209482027691381,9.27013665188898
9,29.993464839131303,18.86687747255425,13.931620166984473,8.508544788692443
10,29.954019730328607,24.38000462229813,7.527132457537368,11.933980030395032
11,24.176719629165287,12.30085143805506,13.95335536049889,6.189690238797575
12,27.172703377259673,13.60440977778986,12.168551651944679,8.588541129805236
13,22.107122220704184,15.689237874255236,12.895252883846407,7.347598889288407
14,15.02629435330365,11.032379081583276,5.4961286976973955,6.74610373063264
15,12.03861662517544,5.3477255118195455,6.960753632113985,2.9742655495684436
16,21.37523133685749,8.090497993196651,7.518677485301138,3.069519434081189
17,12.601985603781669,9.771323639326964,5.362981470769773,4.3419444346793865
18,14.35207165693042,4.20062436906111,9.945569117336728,2.8719580701049496
19,9.30444432071743,7.31686980844509,6.13482081311603,4.990101659095096
20,13.142813171176838,4.392367999936192,4.945146169935189,3.2911927170094546
21,11.480009028392148,7.335640647366997,5.086669319235184,3.8941862767590485
22,5.959495139304424,4.3351141379508835,2.814150972515586,2.5148506657261787
23,8.371363498838543,3.2796700928518208,6.194074582455263,1.5785299132820694
24,8.976728317432848,3.5344534703714503,3.7455765430415187,1.6752879561292224
25,9.828443429501029,2.480317356428926,5.72013344342108,0.9761251877266638
26,4.833494948678728,2.858851569163296,2.1141979993881024,1.032221233995878
27,6.651519066920586,2.9495490842416316,4.07495304719725,1.2985360179479177
28,5.885556669862415,3.864090479102887,1.170545974387829,1.5538419922067739
29,5.569374330855495,3.3875371687460665,2.9142525168069677,1.4544283773190427


==> figures/results/pixel_errors/errors_real.csv <==
,D,VT,VP,J,ID
0,1.4142135,True,True,0,0
1,3.6055512,True,True,1,0
2,6.0827627,True,True,2,0
3,2.828427,True,True,3,0
4,3.6055512,True,True,4,0
5,1.4142135,True,True,5,0
6,2.236068,True,True,0,1
7,2.236068,True,True,1,1
8,4.472136,True,True,2,1
9,7.0,True,True,3,1
10,7.2111025,True,True,4,1
11,5.656854,True,True,5,1
12,2.0,True,True,0,2
13,2.0,True,True,1,2
14,3.6055512,True,True,2,2
15,2.236068,True,True,3,2
16,2.0,True,True,4,2
17,123.81034,True,True,5,2
18,1.0,True,True,0,3
19,3.6055512,True,True,1,3
20,2.236068,True,True,2,3
21,2.236068,True,True,3,3
22,8.944272,True,True,4,3
23,12.0415945,True,True,5,3
24,3.0,True,True,0,4
25,2.236068,True,True,1,4
26,3.1622777,True,True,2,4
27,4.1231055,True,True,3,4
28,5.656854,True,True,4,4
29,10.29563,True,True,5,4
30,3.1622777,True,True,0,5
31,1.4142135,True,True,1,5
32,1.0,True,True,2,5
33,3.6055512,True,True,3,5
34,2.236068,True,True,4,5
35,2.828427,True,True,5,5
36,2.236068,True,True,0,6
37,3.1622777,True,True,1,6
38,3.1622777,True,True,2,6
39,0.0,True,True,3,6
40,3.1622777,True,True,4,6
41,3.0,True,True,5,6
42,1.0,True,True,0,7
43,4.1231055,True,True,1,7
44,1.4142135,True,True,2,7
45,4.1231055,True,True,3,7
46,4.472136,True,True,4,7
47,3.1622777,True,True,5,7
48,2.236068,True,True,0,8
49,2.0,True,True,1,8
50,3.6055512,True,True,2,8
51,8.5440035,True,True,3,8
52,3.6055512,True,True,4,8
53,5.0990195,True,True,5,8
54,1.0,True,True,0,9
55,5.0990195,True,True,1,9
56,3.6055512,True,True,2,9
57,3.0,True,True,3,9
58,2.828427,True,True,4,9
59,2.236068,True,True,5,9
60,1.0,True,True,0,10
61,1.4142135,True,True,1,10
62,,True,False,2,10
63,2.236068,True,True,3,10
64,5.8309517,True,True,4,10
65,3.6055512,True,True,5,10
66,1.4142135,True,True,0,11
67,1.0,True,True,1,11
68,2.236068,True,True,2,11
69,5.8309517,True,True,3,11
70,4.472136,True,True,4,11
71,5.8309517,True,True,5,11
72,2.828427,True,True,0,12
73,1.4142135,True,True,1,12
74,3.6055512,True,True,2,12
75,1.4142135,True,True,3,12
76,10.198039,True,True,4,12
77,1.4142135,True,True,5,12
78,1.0,True,True,0,13
79,1.4142135,True,True,1,13
80,2.828427,True,True,2,13
81,3.1622777,True,True,3,13
82,5.0990195,True,True,4,13
83,3.1622777,True,True,5,13
84,1.0,True,True,0,14
85,2.828427,True,True,1,14
86,2.236068,True,True,2,14
87,2.236068,True,True,3,14
88,3.0,True,True,4,14
89,3.6055512,True,True,5,14
90,1.0,True,True,0,15
91,3.1622777,True,True,1,15
92,3.1622777,True,True,2,15
93,5.0990195,True,True,3,15
94,2.236068,True,True,4,15
95,3.0,True,True,5,15
96,2.236068,True,True,0,16
97,2.236068,True,True,1,16
98,3.1622777,True,True,2,16
99,5.0,True,True,3,16
100,5.0,True,True,4,16
101,1.4142135,True,True,5,16
102,2.0,True,True,0,17
103,2.236068,True,True,1,17
104,3.0,True,True,2,17
105,3.6055512,True,True,3,17
106,3.1622777,True,True,4,17
107,2.236068,True,True,5,17
108,1.0,True,True,0,18
109,1.4142135,True,True,1,18
110,7.615773,True,True,2,18
111,2.236068,True,True,3,18
112,2.828427,True,True,4,18
113,1.4142135,True,True,5,18
114,1.4142135,True,True,0,19
115,2.236068,True,True,1,19
116,1.0,True,True,2,19
117,2.0,True,True,3,19
118,3.1622777,True,True,4,19
119,1.0,True,True,5,19
120,1.4142135,True,True,0,20
121,1.0,True,True,1,20
122,4.1231055,True,True,2,20
123,8.246211,True,True,3,20
124,2.236068,True,True,4,20
125,4.1231055,True,True,5,20
126,3.0,True,True,0,21
127,1.0,True,True,1,21
128,3.6055512,True,True,2,21
129,3.1622777,True,True,3,21
130,3.1622777,True,True,4,21
131,2.236068,True,True,5,21
132,1.0,True,True,0,22
133,1.4142135,True,True,1,22
134,4.1231055,True,True,2,22
135,4.1231055,True,True,3,22
136,7.0,True,True,4,22
137,5.0,True,True,5,22
138,2.828427,True,True,0,23
139,1.4142135,True,True,1,23
140,2.0,True,True,2,23
141,9.219544,True,True,3,23
142,9.486833,True,True,4,23
143,0.0,True,True,5,23
144,1.4142135,True,True,0,24
145,0.0,True,True,1,24
146,8.485281,True,True,2,24
147,18.601076,True,True,3,24
148,2.236068,True,True,4,24
149,2.0,True,True,5,24
150,0.0,True,True,0,25
151,2.0,True,True,1,25
152,4.1231055,True,True,2,25
153,1.4142135,True,True,3,25
154,5.3851647,True,True,4,25
155,5.0,True,True,5,25
156,2.0,True,True,0,26
157,2.236068,True,True,1,26
158,3.0,True,True,2,26
159,4.1231055,True,True,3,26
160,4.472136,True,True,4,26
161,4.1231055,True,True,5,26
162,2.236068,True,True,0,27
163,2.236068,True,True,1,27
164,2.236068,True,True,2,27
165,3.6055512,True,True,3,27
166,3.1622777,True,True,4,27
167,2.0,True,True,5,27
168,1.0,True,True,0,28
169,1.0,True,True,1,28
170,3.1622777,True,True,2,28
171,1.4142135,True,True,3,28
172,2.0,True,True,4,28
173,2.828427,True,True,5,28
174,2.0,True,True,0,29
175,1.4142135,True,True,1,29
176,5.0,True,True,2,29
177,2.236068,True,True,3,29
178,1.0,True,True,4,29
179,0.0,True,True,5,29
180,5.3851647,True,True,0,30
181,2.0,True,True,1,30
182,3.6055512,True,True,2,30
183,5.0,True,True,3,30
184,10.29563,True,True,4,30
185,2.0,True,True,5,30
186,2.236068,True,True,0,31
187,2.236068,True,True,1,31
188,29.017237,True,True,2,31
189,2.236068,True,True,3,31
190,6.708204,True,True,4,31
191,3.1622777,True,True,5,31
192,1.4142135,True,True,0,32
193,1.4142135,True,True,1,32
194,121.08262,True,True,2,32
195,131.65485,True,True,3,32
196,24.758837,True,True,4,32
197,28.42534,True,True,5,32
198,0.0,True,True,0,33
199,1.0,True,True,1,33
200,5.8309517,True,True,2,33
201,3.1622777,True,True,3,33
202,1.0,True,True,4,33
203,3.0,True,True,5,33
204,2.828427,True,True,0,34
205,3.0,True,True,1,34
206,3.1622777,True,True,2,34
207,2.0,True,True,3,34
208,3.0,True,True,4,34
209,4.472136,True,True,5,34
210,3.1622777,True,True,0,35
211,2.0,True,True,1,35
212,5.3851647,True,True,2,35
213,3.6055512,True,True,3,35
214,1.0,True,True,4,35
215,1.0,True,True,5,35
216,3.0,True,True,0,36
217,3.6055512,True,True,1,36
218,3.0,True,True,2,36
219,3.0,True,True,3,36
220,2.828427,True,True,4,36
221,1.0,True,True,5,36
222,2.236068,True,True,0,37
223,0.0,True,True,1,37
224,14.866069,True,True,2,37
225,0.0,True,True,3,37
226,2.828427,True,True,4,37
227,3.6055512,True,True,5,37


==> figures/results/pixel_errors/errors_synthetic.csv <==
,D,VT,VP,J,ID
0,1.4142135,True,True,0,0
1,1.0,True,True,1,0
2,0.0,True,True,2,0
3,2.236068,True,True,3,0
4,2.236068,True,True,4,0
5,0.0,True,True,5,0
6,1.0,True,True,0,1
7,1.4142135,True,True,1,1
8,0.0,True,True,2,1
9,1.4142135,True,True,3,1
10,1.4142135,True,True,4,1
11,1.0,True,True,5,1
12,1.4142135,True,True,0,2
13,1.4142135,True,True,1,2
14,0.0,True,True,2,2
15,,False,False,3,2
16,,False,False,4,2
17,,False,False,5,2
18,0.0,True,True,0,3
19,0.0,True,True,1,3
20,2.236068,True,True,2,3
21,2.236068,True,True,3,3
22,1.4142135,True,True,4,3
23,1.0,True,True,5,3
24,0.0,True,True,0,4
25,1.0,True,True,1,4
26,0.0,True,True,2,4
27,1.0,True,True,3,4
28,3.0,True,True,4,4
29,1.0,True,True,5,4
30,2.0,True,True,0,5
31,1.4142135,True,True,1,5
32,1.0,True,True,2,5
33,3.0,True,True,3,5
34,0.0,True,True,4,5
35,1.4142135,True,True,5,5
36,0.0,True,True,0,6
37,0.0,True,True,1,6
38,2.236068,True,True,2,6
39,1.4142135,True,True,3,6
40,2.236068,True,True,4,6
41,0.0,True,True,5,6
42,0.0,True,True,0,7
43,1.4142135,True,True,1,7
44,1.4142135,True,True,2,7
45,6.0827627,True,True,3,7
46,4.1231055,True,True,4,7
47,2.828427,True,True,5,7
48,2.236068,True,True,0,8
49,0.0,True,True,1,8
50,1.0,True,True,2,8
51,1.4142135,True,True,3,8
52,2.236068,True,True,4,8
53,0.0,True,True,5,8
54,2.236068,True,True,0,9
55,1.0,True,True,1,9
56,2.236068,True,True,2,9
57,0.0,True,True,3,9
58,0.0,True,True,4,9
59,1.4142135,True,True,5,9
60,1.0,True,True,0,10
61,1.4142135,True,True,1,10
62,1.0,True,True,2,10
63,,False,False,3,10
64,,False,False,4,10
65,,False,False,5,10
66,1.0,True,True,0,11
67,1.0,True,True,1,11
68,1.4142135,True,True,2,11
69,2.0,True,True,3,11
70,2.0,True,True,4,11
71,1.0,True,True,5,11
72,0.0,True,True,0,12
73,1.0,True,True,1,12
74,2.236068,True,True,2,12
75,2.236068,True,True,3,12
76,2.0,True,True,4,12
77,1.4142135,True,True,5,12
78,2.0,True,True,0,13
79,1.0,True,True,1,13
80,1.0,True,True,2,13
81,,False,False,3,13
82,,False,False,4,13
83,,False,False,5,13
84,1.4142135,True,True,0,14
85,2.0,True,True,1,14
86,1.0,True,True,2,14
87,2.0,True,True,3,14
88,2.0,True,True,4,14
89,3.0,True,True,5,14
90,0.0,True,True,0,15
91,1.0,True,True,1,15
92,1.0,True,True,2,15
93,1.4142135,True,True,3,15
94,1.0,True,True,4,15
95,2.236068,True,True,5,15
96,1.4142135,True,True,0,16
97,1.4142135,True,True,1,16
98,1.0,True,True,2,16
99,1.4142135,True,True,3,16
100,3.1622777,True,True,4,16
101,1.4142135,True,True,5,16
102,0.0,True,True,0,17
103,0.0,True,True,1,17
104,1.4142135,True,True,2,17
105,4.0,True,True,3,17
106,0.0,True,True,4,17
107,3.0,True,True,5,17
108,1.0,True,True,0,18
109,1.0,True,True,1,18
110,1.4142135,True,True,2,18
111,1.0,True,True,3,18
112,2.236068,True,True,4,18
113,9.219544,True,True,5,18
114,1.4142135,True,True,0,19
115,1.0,True,True,1,19
116,0.0,True,True,2,19
117,2.828427,True,True,3,19
118,2.236068,True,True,4,19
119,1.4142135,True,True,5,19
120,1.4142135,True,True,0,20
121,1.4142135,True,True,1,20
122,0.0,True,True,2,20
123,2.236068,True,True,3,20
124,1.0,True,True,4,20
125,1.0,True,True,5,20
126,1.0,True,True,0,21
127,1.0,True,True,1,21
128,2.0,True,True,2,21
129,1.0,True,True,3,21
130,2.0,True,True,4,21
131,1.0,True,True,5,21
132,1.4142135,True,True,0,22
133,0.0,True,True,1,22
134,0.0,True,True,2,22
135,1.4142135,True,True,3,22
136,2.0,True,True,4,22
137,3.1622777,True,True,5,22
138,1.4142135,True,True,0,23
139,1.4142135,True,True,1,23
140,4.0,True,True,2,23
141,1.0,True,True,3,23
142,0.0,True,True,4,23
143,2.0,True,True,5,23
144,1.0,True,True,0,24
145,2.0,True,True,1,24
146,1.0,True,True,2,24
147,,False,False,3,24
148,,False,False,4,24
149,,False,False,5,24
150,1.4142135,True,True,0,25
151,0.0,True,True,1,25
152,1.0,True,True,2,25
153,5.0990195,True,True,3,25
154,5.0990195,True,True,4,25
155,1.4142135,True,True,5,25
156,1.0,True,True,0,26
157,2.236068,True,True,1,26
158,1.4142135,True,True,2,26
159,,False,False,3,26
160,,False,True,4,26
161,1.4142135,True,True,5,26
162,2.236068,True,True,0,27
163,1.0,True,True,1,27
164,2.0,True,True,2,27
165,1.0,True,True,3,27
166,1.4142135,True,True,4,27
167,1.4142135,True,True,5,27
168,1.4142135,True,True,0,28
169,0.0,True,True,1,28
170,1.4142135,True,True,2,28
171,2.236068,True,True,3,28
172,3.0,True,True,4,28
173,1.0,True,True,5,28
174,0.0,True,True,0,29
175,1.0,True,True,1,29
176,3.0,True,True,2,29
177,1.4142135,True,True,3,29
178,1.0,True,True,4,29
179,3.0,True,True,5,29
180,2.0,True,True,0,30
181,1.4142135,True,True,1,30
182,1.0,True,True,2,30
183,2.0,True,True,3,30
184,3.1622777,True,True,4,30
185,2.236068,True,True,5,30
186,2.0,True,True,0,31
187,0.0,True,True,1,31
188,2.0,True,True,2,31
189,2.236068,True,True,3,31
190,2.0,True,True,4,31
191,2.0,True,True,5,31
192,1.4142135,True,True,0,32
193,1.0,True,True,1,32
194,1.0,True,True,2,32
195,1.0,True,True,3,32
196,2.0,True,True,4,32
197,1.0,True,True,5,32
198,0.0,True,True,0,33
199,1.0,True,True,1,33
200,0.0,True,True,2,33
201,1.0,True,True,3,33
202,0.0,True,True,4,33
203,1.0,True,True,5,33
204,1.0,True,True,0,34
205,1.0,True,True,1,34
206,1.4142135,True,True,2,34
207,1.4142135,True,True,3,34
208,2.0,True,True,4,34
209,2.0,True,True,5,34
210,1.4142135,True,True,0,35
211,1.4142135,True,True,1,35
212,1.4142135,True,True,2,35
213,1.4142135,True,True,3,35
214,2.0,True,True,4,35
215,2.236068,True,True,5,35
216,1.4142135,True,True,0,36
217,1.4142135,True,True,1,36
218,1.0,True,True,2,36
219,8.246211,True,True,3,36
220,4.472136,True,True,4,36
221,4.0,True,True,5,36
222,1.0,True,True,0,37
223,1.0,True,True,1,37
224,1.4142135,True,True,2,37
225,1.0,True,True,3,37
226,1.0,True,True,4,37
227,0.0,True,True,5,37
228,2.0,True,True,0,38
229,1.0,True,True,1,38
230,1.4142135,True,True,2,38
231,2.0,True,True,3,38
232,1.4142135,True,True,4,38
233,1.4142135,True,True,5,38
234,2.236068,True,True,0,39
235,2.0,True,True,1,39
236,1.4142135,True,True,2,39
237,2.236068,True,True,3,39
238,1.4142135,True,True,4,39
239,1.0,True,True,5,39
240,0.0,True,True,0,40
241,0.0,True,True,1,40
242,1.4142135,True,True,2,40
243,2.0,True,True,3,40
244,1.4142135,True,True,4,40
245,1.0,True,True,5,40
246,1.4142135,True,True,0,41
247,1.4142135,True,True,1,41
248,1.4142135,True,True,2,41
249,2.236068,True,True,3,41
250,2.236068,True,True,4,41
251,2.236068,True,True,5,41
252,0.0,True,True,0,42
253,1.4142135,True,True,1,42
254,1.4142135,True,True,2,42
255,4.1231055,True,True,3,42
256,,True,False,4,42
257,,True,False,5,42
258,1.4142135,True,True,0,43
259,0.0,True,True,1,43
260,2.236068,True,True,2,43
261,1.0,True,True,3,43
262,1.0,True,True,4,43
263,1.4142135,True,True,5,43
264,0.0,True,True,0,44
265,2.0,True,True,1,44
266,1.0,True,True,2,44
267,1.4142135,True,True,3,44
268,3.1622777,True,True,4,44
269,1.4142135,True,True,5,44
270,0.0,True,True,0,45
271,0.0,True,True,1,45
272,1.4142135,True,True,2,45
273,1.4142135,True,True,3,45
274,,True,False,4,45
275,,False,False,5,45
276,2.0,True,True,0,46
277,1.0,True,True,1,46
278,2.0,True,True,2,46
279,,True,False,3,46
280,,True,False,4,46
281,,True,False,5,46
282,1.4142135,True,True,0,47
283,1.4142135,True,True,1,47
284,1.0,True,True,2,47
285,2.236068,True,True,3,47
286,1.0,True,True,4,47
287,1.0,True,True,5,47
288,1.0,True,True,0,48
289,1.4142135,True,True,1,48
290,2.236068,True,True,2,48
291,,False,False,3,48
292,,False,False,4,48
293,,True,False,5,48
294,1.0,True,True,0,49
295,1.0,True,True,1,49
296,2.236068,True,True,2,49
297,2.236068,True,True,3,49
298,1.0,True,True,4,49
299,1.0,True,True,5,49
300,0.0,True,True,0,50
301,1.0,True,True,1,50
302,1.4142135,True,True,2,50
303,1.4142135,True,True,3,50
304,0.0,True,True,4,50
305,2.236068,True,True,5,50
306,1.4142135,True,True,0,51
307,1.4142135,True,True,1,51
308,1.0,True,True,2,51
309,2.236068,True,True,3,51
310,2.0,True,True,4,51
311,3.0,True,True,5,51
312,1.0,True,True,0,52
313,0.0,True,True,1,52
314,1.0,True,True,2,52
315,1.4142135,True,True,3,52
316,2.236068,True,True,4,52
317,1.0,True,True,5,52
318,0.0,True,True,0,53
319,1.4142135,True,True,1,53
320,1.0,True,True,2,53
321,0.0,True,True,3,53
322,9.055386,True,True,4,53
323,9.055386,True,True,5,53
324,1.0,True,True,0,54
325,1.4142135,True,True,1,54
326,1.4142135,True,True,2,54
327,1.0,True,True,3,54
328,,True,False,4,54
329,,True,False,5,54
330,1.0,True,True,0,55
331,2.236068,True,True,1,55
332,1.4142135,True,True,2,55
333,2.236068,True,True,3,55
334,1.4142135,True,True,4,55
335,1.0,True,True,5,55
336,0.0,True,True,0,56
337,1.4142135,True,True,1,56
338,1.4142135,True,True,2,56
339,1.0,True,True,3,56
340,2.236068,True,True,4,56
341,3.1622777,True,True,5,56
342,1.4142135,True,True,0,57
343,2.828427,True,True,1,57
344,2.0,True,True,2,57
345,2.828427,True,True,3,57
346,4.0,True,True,4,57
347,4.472136,True,True,5,57
348,1.0,True,True,0,58
349,0.0,True,True,1,58
350,1.0,True,True,2,58
351,2.236068,True,True,3,58
352,2.828427,True,True,4,58
353,2.828427,True,True,5,58
354,1.0,True,True,0,59
355,1.4142135,True,True,1,59
356,0.0,True,True,2,59
357,1.0,True,True,3,59
358,1.0,True,True,4,59
359,1.4142135,True,True,5,59
360,1.0,True,True,0,60
361,2.236068,True,True,1,60
362,1.0,True,True,2,60
363,4.0,True,True,3,60
364,3.1622777,True,True,4,60
365,2.236068,True,True,5,60
366,2.0,True,True,0,61
367,1.0,True,True,1,61
368,1.0,True,True,2,61
369,1.0,True,True,3,61
370,1.0,True,True,4,61
371,2.236068,True,True,5,61
372,1.4142135,True,True,0,62
373,1.4142135,True,True,1,62
374,1.4142135,True,True,2,62
375,2.0,True,True,3,62
376,0.0,True,True,4,62
377,4.1231055,True,True,5,62
378,1.0,True,True,0,63
379,1.4142135,True,True,1,63
380,0.0,True,True,2,63
381,1.0,True,True,3,63
382,1.4142135,True,True,4,63
383,1.4142135,True,True,5,63
384,2.0,True,True,0,64
385,1.4142135,True,True,1,64
386,1.4142135,True,True,2,64
387,1.0,True,True,3,64
388,1.0,True,True,4,64
389,1.4142135,True,True,5,64
390,1.0,True,True,0,65
391,1.0,True,True,1,65
392,1.0,True,True,2,65
393,1.4142135,True,True,3,65
394,2.0,True,True,4,65
395,3.1622777,True,True,5,65
396,3.0,True,True,0,66
397,0.0,True,True,1,66
398,1.0,True,True,2,66
399,3.6055512,True,True,3,66
400,2.828427,True,True,4,66
401,7.81025,True,True,5,66
402,1.0,True,True,0,67
403,1.0,True,True,1,67
404,3.1622777,True,True,2,67
405,2.236068,True,True,3,67
406,1.4142135,True,True,4,67
407,1.0,True,True,5,67
408,1.0,True,True,0,68
409,1.0,True,True,1,68
410,0.0,True,True,2,68
411,0.0,True,True,3,68
412,3.1622777,True,True,4,68
413,1.0,True,True,5,68
414,1.0,True,True,0,69
415,1.0,True,True,1,69
416,0.0,True,True,2,69
417,,False,False,3,69
418,,False,False,4,69
419,,False,False,5,69
420,1.4142135,True,True,0,70
421,2.828427,True,True,1,70
422,2.236068,True,True,2,70
423,2.0,True,True,3,70
424,1.0,True,True,4,70
425,1.4142135,True,True,5,70
426,1.4142135,True,True,0,71
427,1.0,True,True,1,71
428,0.0,True,True,2,71
429,0.0,True,True,3,71
430,2.236068,True,True,4,71
431,0.0,True,True,5,71
432,2.236068,True,True,0,72
433,1.0,True,True,1,72
434,2.236068,True,True,2,72
435,3.0,True,True,3,72
436,4.1231055,True,True,4,72
437,1.0,True,True,5,72
438,0.0,True,True,0,73
439,0.0,True,True,1,73
440,1.0,True,True,2,73
441,1.0,True,True,3,73
442,1.0,True,True,4,73
443,2.828427,True,True,5,73
444,0.0,True,True,0,74
445,1.0,True,True,1,74
446,2.0,True,True,2,74
447,1.4142135,True,True,3,74
448,2.0,True,True,4,74
449,1.0,True,True,5,74
450,1.0,True,True,0,75
451,1.0,True,True,1,75
452,1.0,True,True,2,75
453,,True,False,3,75
454,,True,False,4,75
455,,True,False,5,75
456,1.4142135,True,True,0,76
457,1.0,True,True,1,76
458,1.4142135,True,True,2,76
459,2.828427,True,True,3,76
460,1.0,True,True,4,76
461,1.4142135,True,True,5,76
462,1.4142135,True,True,0,77
463,1.0,True,True,1,77
464,1.0,True,True,2,77
465,,False,False,3,77
466,,False,False,4,77
467,,False,False,5,77
468,1.4142135,True,True,0,78
469,1.0,True,True,1,78
470,2.0,True,True,2,78
471,0.0,True,True,3,78
472,3.0,True,True,4,78
473,3.1622777,True,True,5,78
474,0.0,True,True,0,79
475,1.0,True,True,1,79
476,2.0,True,True,2,79
477,,False,False,3,79
478,,False,False,4,79
479,,False,False,5,79
480,2.236068,True,True,0,80
481,1.4142135,True,True,1,80
482,1.4142135,True,True,2,80
483,1.4142135,True,True,3,80
484,1.0,True,True,4,80
485,1.0,True,True,5,80
486,1.4142135,True,True,0,81
487,1.4142135,True,True,1,81
488,1.4142135,True,True,2,81
489,2.0,True,True,3,81
490,2.828427,True,True,4,81
491,1.0,True,True,5,81
492,2.236068,True,True,0,82
493,1.4142135,True,True,1,82
494,2.236068,True,True,2,82
495,1.0,True,True,3,82
496,2.0,True,True,4,82
497,1.4142135,True,True,5,82
498,1.4142135,True,True,0,83
499,1.0,True,True,1,83
500,0.0,True,True,2,83
501,2.0,True,True,3,83
502,1.0,True,True,4,83
503,1.0,True,True,5,83
504,2.0,True,True,0,84
505,1.0,True,True,1,84
506,1.0,True,True,2,84
507,2.0,True,True,3,84
508,1.0,True,True,4,84
509,1.0,True,True,5,84
510,1.0,True,True,0,85
511,2.236068,True,True,1,85
512,1.0,True,True,2,85
513,5.0990195,True,True,3,85
514,2.236068,True,True,4,85
515,2.236068,True,True,5,85
516,2.0,True,True,0,86
517,0.0,True,True,1,86
518,2.0,True,True,2,86
519,,False,False,3,86
520,,False,False,4,86
521,,False,False,5,86
522,2.0,True,True,0,87
523,1.0,True,True,1,87
524,1.0,True,True,2,87
525,2.236068,True,True,3,87
526,2.0,True,True,4,87
527,2.236068,True,True,5,87
528,1.4142135,True,True,0,88
529,1.0,True,True,1,88
530,2.0,True,True,2,88
531,1.0,True,True,3,88
532,1.4142135,True,True,4,88
533,1.0,True,True,5,88
534,1.0,True,True,0,89
535,1.4142135,True,True,1,89
536,1.4142135,True,True,2,89
537,1.0,True,True,3,89
538,3.6055512,True,True,4,89
539,2.0,True,True,5,89
540,0.0,True,True,0,90
541,1.0,True,True,1,90
542,1.0,True,True,2,90
543,2.0,True,True,3,90
544,2.0,True,True,4,90
545,2.0,True,True,5,90
546,1.0,True,True,0,91
547,1.0,True,True,1,91
548,0.0,True,True,2,91
549,1.0,True,True,3,91
550,1.4142135,True,True,4,91
551,2.236068,True,True,5,91
552,0.0,True,True,0,92
553,1.4142135,True,True,1,92
554,1.0,True,True,2,92
555,1.0,True,True,3,92
556,1.0,True,True,4,92
557,2.236068,True,True,5,92
558,1.0,True,True,0,93
559,1.4142135,True,True,1,93
560,1.4142135,True,True,2,93
561,0.0,True,True,3,93
562,1.0,True,True,4,93
563,2.0,True,True,5,93
564,0.0,True,True,0,94
565,2.0,True,True,1,94
566,1.0,True,True,2,94
567,3.6055512,True,True,3,94
568,1.0,True,True,4,94
569,1.4142135,True,True,5,94
570,0.0,True,True,0,95
571,0.0,True,True,1,95
572,2.0,True,True,2,95
573,2.236068,True,True,3,95
574,5.3851647,True,True,4,95
575,1.0,True,True,5,95
576,1.0,True,True,0,96
577,0.0,True,True,1,96
578,1.4142135,True,True,2,96
579,,True,False,3,96
580,,False,False,4,96
581,,False,False,5,96
582,1.0,True,True,0,97
583,0.0,True,True,1,97
584,1.4142135,True,True,2,97
585,1.0,True,True,3,97
586,1.0,True,True,4,97
587,9.0,True,True,5,97
588,1.4142135,True,True,0,98
589,1.4142135,True,True,1,98
590,0.0,True,True,2,98
591,2.0,True,True,3,98
592,1.4142135,True,True,4,98
593,1.4142135,True,True,5,98
594,0.0,True,True,0,99
595,4.1231055,True,True,1,99
596,0.0,True,True,2,99
597,,False,False,3,99
598,,False,False,4,99
599,,False,False,5,99
600,1.0,True,True,0,100
601,0.0,True,True,1,100
602,1.0,True,True,2,100
603,1.4142135,True,True,3,100
604,2.828427,True,True,4,100
605,2.0,True,True,5,100
606,0.0,True,True,0,101
607,2.0,True,True,1,101
608,1.0,True,True,2,101
609,1.4142135,True,True,3,101
610,1.4142135,True,True,4,101
611,0.0,True,True,5,101
612,1.4142135,True,True,0,102
613,2.236068,True,True,1,102
614,1.4142135,True,True,2,102
615,0.0,True,True,3,102
616,1.0,True,True,4,102
617,1.0,True,True,5,102
618,1.4142135,True,True,0,103
619,1.0,True,True,1,103
620,1.4142135,True,True,2,103
621,4.2426405,True,True,3,103
622,2.236068,True,True,4,103
623,0.0,True,True,5,103
624,0.0,True,True,0,104
625,0.0,True,True,1,104
626,1.0,True,True,2,104
627,5.0990195,True,True,3,104
628,4.1231055,True,True,4,104
629,7.071068,True,True,5,104
630,1.4142135,True,True,0,105
631,0.0,True,True,1,105
632,1.0,True,True,2,105
633,1.0,True,True,3,105
634,1.0,True,True,4,105
635,1.0,True,True,5,105
636,1.4142135,True,True,0,106
637,1.4142135,True,True,1,106
638,1.0,True,True,2,106
639,1.4142135,True,True,3,106
640,2.236068,True,True,4,106
641,1.4142135,True,True,5,106
642,4.1231055,True,True,0,107
643,2.0,True,True,1,107
644,1.4142135,True,True,2,107
645,1.0,True,True,3,107
646,1.4142135,True,True,4,107
647,4.0,True,True,5,107
648,1.0,True,True,0,108
649,0.0,True,True,1,108
650,1.0,True,True,2,108
651,1.0,True,True,3,108
652,1.4142135,True,True,4,108
653,3.1622777,True,True,5,108
654,1.0,True,True,0,109
655,0.0,True,True,1,109
656,0.0,True,True,2,109
657,3.0,True,True,3,109
658,2.0,True,True,4,109
659,13.038404,True,True,5,109
660,0.0,True,True,0,110
661,1.0,True,True,1,110
662,1.0,True,True,2,110
663,2.236068,True,True,3,110
664,0.0,True,True,4,110
665,5.0,True,True,5,110
666,2.236068,True,True,0,111
667,1.0,True,True,1,111
668,1.0,True,True,2,111
669,0.0,True,True,3,111
670,1.4142135,True,True,4,111
671,1.0,True,True,5,111
672,2.0,True,True,0,112
673,1.0,True,True,1,112
674,1.0,True,True,2,112
675,1.4142135,True,True,3,112
676,1.0,True,True,4,112
677,1.0,True,True,5,112
678,2.0,True,True,0,113
679,1.4142135,True,True,1,113
680,0.0,True,True,2,113
681,2.0,True,True,3,113
682,2.828427,True,True,4,113
683,1.4142135,True,True,5,113
684,2.236068,True,True,0,114
685,1.0,True,True,1,114
686,1.0,True,True,2,114
687,0.0,True,True,3,114
688,2.0,True,True,4,114
689,1.4142135,True,True,5,114
690,1.4142135,True,True,0,115
691,1.4142135,True,True,1,115
692,1.0,True,True,2,115
693,0.0,True,True,3,115
694,0.0,True,True,4,115
695,1.4142135,True,True,5,115
696,1.4142135,True,True,0,116
697,1.0,True,True,1,116
698,1.0,True,True,2,116
699,1.4142135,True,True,3,116
700,2.0,True,True,4,116
701,1.0,True,True,5,116
702,0.0,True,True,0,117
703,1.0,True,True,1,117
704,1.0,True,True,2,117
705,1.4142135,True,True,3,117
706,1.4142135,True,True,4,117
707,1.0,True,True,5,117
708,0.0,True,True,0,118
709,1.0,True,True,1,118
710,2.0,True,True,2,118
711,2.236068,True,True,3,118
712,2.0,True,True,4,118
713,3.1622777,True,True,5,118
714,1.4142135,True,True,0,119
715,1.4142135,True,True,1,119
716,2.0,True,True,2,119
717,1.0,True,True,3,119
718,0.0,True,True,4,119
719,1.0,True,True,5,119
720,1.4142135,True,True,0,120
721,1.0,True,True,1,120
722,1.0,True,True,2,120
723,1.4142135,True,True,3,120
724,2.236068,True,True,4,120
725,1.0,True,True,5,120
726,1.0,True,True,0,121
727,1.4142135,True,True,1,121
728,0.0,True,True,2,121
729,1.0,True,True,3,121
730,2.236068,True,True,4,121
731,2.0,True,True,5,121
732,1.0,True,True,0,122
733,1.0,True,True,1,122
734,1.0,True,True,2,122
735,2.236068,True,True,3,122
736,1.0,True,True,4,122
737,2.236068,True,True,5,122
738,0.0,True,True,0,123
739,1.0,True,True,1,123
740,1.0,True,True,2,123
741,1.4142135,True,True,3,123
742,1.4142135,True,True,4,123
743,2.236068,True,True,5,123
744,1.0,True,True,0,124
745,2.0,True,True,1,124
746,2.236068,True,True,2,124
747,2.0,True,True,3,124
748,0.0,True,True,4,124
749,1.0,True,True,5,124
750,1.0,True,True,0,125
751,1.4142135,True,True,1,125
752,1.0,True,True,2,125
753,1.4142135,True,True,3,125
754,1.0,True,True,4,125
755,1.4142135,True,True,5,125
756,2.0,True,True,0,126
757,1.0,True,True,1,126
758,1.4142135,True,True,2,126
759,1.4142135,True,True,3,126
760,1.0,True,True,4,126
761,2.236068,True,True,5,126
762,1.0,True,True,0,127
763,2.0,True,True,1,127
764,1.4142135,True,True,2,127
765,0.0,True,True,3,127
766,1.0,True,True,4,127
767,1.4142135,True,True,5,127
768,1.0,True,True,0,128
769,1.0,True,True,1,128
770,1.4142135,True,True,2,128
771,1.4142135,True,True,3,128
772,3.1622777,True,True,4,128
773,0.0,True,True,5,128
774,1.4142135,True,True,0,129
775,1.0,True,True,1,129
776,1.4142135,True,True,2,129
777,,False,False,3,129
778,,False,False,4,129
779,,False,False,5,129
780,0.0,True,True,0,130
781,1.0,True,True,1,130
782,1.0,True,True,2,130
783,1.0,True,True,3,130
784,2.0,True,True,4,130
785,1.4142135,True,True,5,130
786,1.4142135,True,True,0,131
787,0.0,True,True,1,131
788,0.0,True,True,2,131
789,,False,False,3,131
790,,False,False,4,131
791,,False,False,5,131
792,1.0,True,True,0,132
793,1.0,True,True,1,132
794,2.236068,True,True,2,132
795,2.828427,True,True,3,132
796,2.0,True,True,4,132
797,1.4142135,True,True,5,132
798,1.0,True,True,0,133
799,2.0,True,True,1,133
800,1.0,True,True,2,133
801,0.0,True,True,3,133
802,1.4142135,True,True,4,133
803,1.0,True,True,5,133
804,1.4142135,True,True,0,134
805,1.0,True,True,1,134
806,0.0,True,True,2,134
807,1.4142135,True,True,3,134
808,0.0,True,True,4,134
809,1.4142135,True,True,5,134
810,1.0,True,True,0,135
811,1.0,True,True,1,135
812,2.0,True,True,2,135
813,1.0,True,True,3,135
814,1.0,True,True,4,135
815,1.4142135,True,True,5,135
816,1.0,True,True,0,136
817,1.4142135,True,True,1,136
818,2.0,True,True,2,136
819,2.236068,True,True,3,136
820,2.0,True,True,4,136
821,2.236068,True,True,5,136
822,1.0,True,True,0,137
823,1.0,True,True,1,137
824,1.4142135,True,True,2,137
825,0.0,True,True,3,137
826,1.0,True,True,4,137
827,2.236068,True,True,5,137
828,0.0,True,True,0,138
829,0.0,True,True,1,138
830,1.4142135,True,True,2,138
831,2.236068,True,True,3,138
832,2.236068,True,True,4,138
833,1.4142135,True,True,5,138
834,0.0,True,True,0,139
835,1.4142135,True,True,1,139
836,1.0,True,True,2,139
837,1.4142135,True,True,3,139
838,1.0,True,True,4,139
839,1.0,True,True,5,139
840,1.4142135,True,True,0,140
841,1.0,True,True,1,140
842,0.0,True,True,2,140
843,1.0,True,True,3,140
844,1.4142135,True,True,4,140
845,1.0,True,True,5,140
846,4.0,True,True,0,141
847,2.0,True,True,1,141
848,1.0,True,True,2,141
849,2.828427,True,True,3,141
850,2.236068,True,True,4,141
851,2.236068,True,True,5,141
852,0.0,True,True,0,142
853,1.0,True,True,1,142
854,2.0,True,True,2,142
855,4.2426405,True,True,3,142
856,1.0,True,True,4,142
857,1.4142135,True,True,5,142
858,2.0,True,True,0,143
859,2.236068,True,True,1,143
860,1.0,True,True,2,143
861,2.828427,True,True,3,143
862,8.0,True,True,4,143
863,,True,False,5,143
864,1.4142135,True,True,0,144
865,2.236068,True,True,1,144
866,0.0,True,True,2,144
867,1.4142135,True,True,3,144
868,1.0,True,True,4,144
869,2.236068,True,True,5,144
870,1.0,True,True,0,145
871,0.0,True,True,1,145
872,1.4142135,True,True,2,145
873,1.0,True,True,3,145
874,0.0,True,True,4,145
875,3.1622777,True,True,5,145
876,2.236068,True,True,0,146
877,1.0,True,True,1,146
878,1.0,True,True,2,146
879,1.0,True,True,3,146
880,1.0,True,True,4,146
881,2.828427,True,True,5,146
882,1.0,True,True,0,147
883,1.0,True,True,1,147
884,0.0,True,True,2,147
885,1.0,True,True,3,147
886,1.4142135,True,True,4,147
887,1.0,True,True,5,147
888,1.4142135,True,True,0,148
889,1.4142135,True,True,1,148
890,0.0,True,True,2,148
891,1.0,True,True,3,148
892,3.1622777,True,True,4,148
893,2.0,True,True,5,148
894,1.0,True,True,0,149
895,0.0,True,True,1,149
896,0.0,True,True,2,149
897,2.0,True,True,3,149
898,3.1622777,True,True,4,149
899,0.0,True,True,5,149
900,1.0,True,True,0,150
901,0.0,True,True,1,150
902,2.236068,True,True,2,150
903,2.0,True,True,3,150
904,0.0,True,True,4,150
905,0.0,True,True,5,150
906,1.4142135,True,True,0,151
907,2.236068,True,True,1,151
908,1.4142135,True,True,2,151
909,1.0,True,True,3,151
910,1.4142135,True,True,4,151
911,1.4142135,True,True,5,151
912,0.0,True,True,0,152
913,1.0,True,True,1,152
914,1.4142135,True,True,2,152
915,0.0,True,True,3,152
916,2.0,True,True,4,152
917,1.0,True,True,5,152
918,1.0,True,True,0,153
919,0.0,True,True,1,153
920,0.0,True,True,2,153
921,0.0,True,True,3,153
922,2.236068,True,True,4,153
923,4.1231055,True,True,5,153
924,1.4142135,True,True,0,154
925,1.4142135,True,True,1,154
926,1.4142135,True,True,2,154
927,1.4142135,True,True,3,154
928,1.0,True,True,4,154
929,1.4142135,True,True,5,154
930,0.0,True,True,0,155
931,1.0,True,True,1,155
932,1.0,True,True,2,155
933,1.0,True,True,3,155
934,2.236068,True,True,4,155
935,0.0,True,True,5,155
936,2.0,True,True,0,156
937,1.0,True,True,1,156
938,1.0,True,True,2,156
939,,False,False,3,156
940,,False,False,4,156
941,,False,False,5,156
942,0.0,True,True,0,157
943,1.4142135,True,True,1,157
944,2.236068,True,True,2,157
945,2.0,True,True,3,157
946,1.4142135,True,True,4,157
947,1.0,True,True,5,157
948,1.0,True,True,0,158
949,1.4142135,True,True,1,158
950,0.0,True,True,2,158
951,1.0,True,True,3,158
952,2.0,True,True,4,158
953,1.0,True,True,5,158
954,1.0,True,True,0,159
955,1.4142135,True,True,1,159
956,2.0,True,True,2,159
957,1.0,True,True,3,159
958,2.236068,True,True,4,159
959,1.0,True,True,5,159
960,0.0,True,True,0,160
961,1.0,True,True,1,160
962,0.0,True,True,2,160
963,2.236068,True,True,3,160
964,0.0,True,True,4,160
965,2.236068,True,True,5,160
966,1.0,True,True,0,161
967,1.0,True,True,1,161
968,1.0,True,True,2,161
969,1.0,True,True,3,161
970,1.4142135,True,True,4,161
971,1.0,True,True,5,161
972,1.0,True,True,0,162
973,1.0,True,True,1,162
974,2.236068,True,True,2,162
975,4.1231055,True,True,3,162
976,2.236068,True,True,4,162
977,1.4142135,True,True,5,162
978,0.0,True,True,0,163
979,1.0,True,True,1,163
980,1.4142135,True,True,2,163
981,,True,False,3,163
982,,True,False,4,163
983,,False,False,5,163
984,2.236068,True,True,0,164
985,0.0,True,True,1,164
986,1.4142135,True,True,2,164
987,0.0,True,True,3,164
988,1.0,True,True,4,164
989,1.4142135,True,True,5,164
990,1.0,True,True,0,165
991,1.0,True,True,1,165
992,1.4142135,True,True,2,165
993,2.236068,True,True,3,165
994,2.0,True,True,4,165
995,2.0,True,True,5,165
996,0.0,True,True,0,166
997,1.0,True,True,1,166
998,1.4142135,True,True,2,166
999,,False,False,3,166
1000,1.0,True,True,4,166
1001,4.2426405,True,True,5,166
1002,1.0,True,True,0,167
1003,1.0,True,True,1,167
1004,1.0,True,True,2,167
1005,3.0,True,True,3,167
1006,2.0,True,True,4,167
1007,3.1622777,True,True,5,167
1008,0.0,True,True,0,168
1009,1.0,True,True,1,168
1010,1.0,True,True,2,168
1011,5.0,True,True,3,168
1012,0.0,True,True,4,168
1013,2.0,True,True,5,168
1014,1.0,True,True,0,169
1015,1.0,True,True,1,169
1016,1.0,True,True,2,169
1017,1.4142135,True,True,3,169
1018,1.4142135,True,True,4,169
1019,1.4142135,True,True,5,169
1020,2.0,True,True,0,170
1021,1.0,True,True,1,170
1022,1.0,True,True,2,170
1023,1.4142135,True,True,3,170
1024,1.0,True,True,4,170
1025,1.4142135,True,True,5,170
1026,2.0,True,True,0,171
1027,0.0,True,True,1,171
1028,1.0,True,True,2,171
1029,0.0,True,True,3,171
1030,2.0,True,True,4,171
1031,1.4142135,True,True,5,171
1032,1.4142135,True,True,0,172
1033,1.0,True,True,1,172
1034,1.0,True,True,2,172
1035,0.0,True,True,3,172
1036,0.0,True,True,4,172
1037,1.0,True,True,5,172
1038,2.236068,True,True,0,173
1039,1.0,True,True,1,173
1040,1.0,True,True,2,173
1041,2.0,True,True,3,173
1042,2.236068,True,True,4,173
1043,0.0,True,True,5,173
1044,1.0,True,True,0,174
1045,1.0,True,True,1,174
1046,0.0,True,True,2,174
1047,0.0,True,True,3,174
1048,2.0,True,True,4,174
1049,2.828427,True,True,5,174
1050,1.0,True,True,0,175
1051,1.0,True,True,1,175
1052,2.0,True,True,2,175
1053,1.0,True,True,3,175
1054,2.236068,True,True,4,175
1055,1.4142135,True,True,5,175
1056,1.0,True,True,0,176
1057,0.0,True,True,1,176
1058,1.0,True,True,2,176
1059,1.4142135,True,True,3,176
1060,1.0,True,True,4,176
1061,1.4142135,True,True,5,176
1062,1.0,True,True,0,177
1063,1.0,True,True,1,177
1064,2.236068,True,True,2,177
1065,1.0,True,True,3,177
1066,1.4142135,True,True,4,177
1067,1.0,True,True,5,177
1068,1.0,True,True,0,178
1069,1.0,True,True,1,178
1070,1.0,True,True,2,178
1071,2.828427,True,True,3,178
1072,2.236068,True,True,4,178
1073,6.708204,True,True,5,178
1074,1.0,True,True,0,179
1075,1.4142135,True,True,1,179
1076,1.4142135,True,True,2,179
1077,2.828427,True,True,3,179
1078,1.0,True,True,4,179
1079,2.0,True,True,5,179
1080,1.4142135,True,True,0,180
1081,1.0,True,True,1,180
1082,1.0,True,True,2,180
1083,1.4142135,True,True,3,180
1084,2.236068,True,True,4,180
1085,1.0,True,True,5,180
1086,1.0,True,True,0,181
1087,1.0,True,True,1,181
1088,1.4142135,True,True,2,181
1089,1.4142135,True,True,3,181
1090,1.4142135,True,True,4,181
1091,1.0,True,True,5,181
1092,1.4142135,True,True,0,182
1093,2.236068,True,True,1,182
1094,0.0,True,True,2,182
1095,2.236068,True,True,3,182
1096,2.236068,True,True,4,182
1097,2.236068,True,True,5,182
1098,1.4142135,True,True,0,183
1099,1.0,True,True,1,183
1100,2.236068,True,True,2,183
1101,2.236068,True,True,3,183
1102,3.6055512,True,True,4,183
1103,1.4142135,True,True,5,183
1104,1.0,True,True,0,184
1105,0.0,True,True,1,184
1106,2.236068,True,True,2,184
1107,3.0,True,True,3,184
1108,3.0,True,True,4,184
1109,8.246211,True,True,5,184
1110,1.0,True,True,0,185
1111,2.0,True,True,1,185
1112,2.0,True,True,2,185
1113,5.0,True,True,3,185
1114,5.0,True,True,4,185
1115,1.0,True,True,5,185
1116,1.0,True,True,0,186
1117,0.0,True,True,1,186
1118,1.4142135,True,True,2,186
1119,3.1622777,True,True,3,186
1120,2.236068,True,True,4,186
1121,1.4142135,True,True,5,186
1122,1.4142135,True,True,0,187
1123,0.0,True,True,1,187
1124,1.0,True,True,2,187
1125,3.1622777,True,True,3,187
1126,5.0,True,True,4,187
1127,,True,False,5,187
1128,1.4142135,True,True,0,188
1129,1.4142135,True,True,1,188
1130,1.0,True,True,2,188
1131,0.0,True,True,3,188
1132,0.0,True,True,4,188
1133,1.4142135,True,True,5,188
1134,2.236068,True,True,0,189
1135,0.0,True,True,1,189
1136,1.0,True,True,2,189
1137,2.0,True,True,3,189
1138,1.0,True,True,4,189
1139,1.0,True,True,5,189
1140,1.0,True,True,0,190
1141,1.0,True,True,1,190
1142,1.0,True,True,2,190
1143,0.0,True,True,3,190
1144,1.4142135,True,True,4,190
1145,0.0,True,True,5,190
1146,2.0,True,True,0,191
1147,1.0,True,True,1,191
1148,2.0,True,True,2,191
1149,1.0,True,True,3,191
1150,0.0,True,True,4,191
1151,1.4142135,True,True,5,191
1152,1.0,True,True,0,192
1153,1.4142135,True,True,1,192
1154,1.0,True,True,2,192
1155,1.4142135,True,True,3,192
1156,2.0,True,True,4,192
1157,6.0827627,True,True,5,192
1158,2.828427,True,True,0,193
1159,0.0,True,True,1,193
1160,1.4142135,True,True,2,193
1161,2.828427,True,True,3,193
1162,2.236068,True,True,4,193
1163,1.0,True,True,5,193
1164,1.0,True,True,0,194
1165,1.0,True,True,1,194
1166,1.0,True,True,2,194
1167,0.0,True,True,3,194
1168,1.4142135,True,True,4,194
1169,1.0,True,True,5,194
1170,1.4142135,True,True,0,195
1171,1.4142135,True,True,1,195
1172,0.0,True,True,2,195
1173,2.236068,True,True,3,195
1174,2.236068,True,True,4,195
1175,5.656854,True,True,5,195
1176,1.4142135,True,True,0,196
1177,1.4142135,True,True,1,196
1178,1.0,True,True,2,196
1179,2.828427,True,True,3,196
1180,4.0,True,True,4,196
1181,1.0,True,True,5,196
1182,1.0,True,True,0,197
1183,1.4142135,True,True,1,197
1184,2.0,True,True,2,197
1185,5.0,True,True,3,197
1186,2.0,True,True,4,197
1187,2.0,True,True,5,197
1188,0.0,True,True,0,198
1189,1.0,True,True,1,198
1190,0.0,True,True,2,198
1191,1.0,True,True,3,198
1192,1.0,True,True,4,198
1193,0.0,True,True,5,198
1194,1.4142135,True,True,0,199
1195,1.0,True,True,1,199
1196,1.0,True,True,2,199
1197,,False,False,3,199
1198,,False,False,4,199
1199,,False,False,5,199

